The Galactic neutron star population I - an extragalactic view of the Milky Way and the implications for fast radio bursts

A key tool astronomers have to investigate the nature of extragalactic transients is their position on their host galaxies. Galactocentric offsets, enclosed fluxes and the fraction of light statistic are widely used at different wavelengths to help infer the nature of transient progenitors. Motivated by the proposed link between magnetars and fast radio bursts (FRBs), we create a face-on image of the Milky Way using best estimates of its size, structure and colour. We place Galactic magnetars, pulsars, low mass and high mass X-ray binaries on this image, using the available distance information. Galactocentric offsets, enclosed fluxes and fraction of light distributions for these systems are compared to extragalactic transient samples. We find that FRBs follow the distributions for Galactic neutron stars closest, with 24 (75 per cent) of the Anderson-Darling tests we perform having a p-value greater than 0.05. This suggests that FRBs are located on their hosts in a manner consistent with Galactic neutron stars on the Milky Way's light, although we cannot determine which specific neutron star population is the best match. The Galactic distributions are consistent with other extragalactic transients much less often across the range of comparisons made, with type Ia SNe in second place, at only 33 per cent of tests exceeding 0.05. Overall, our results provide further support for FRB models invoking isolated young neutron stars, or binaries containing a neutron star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
